Asymmetric mid-plane gas in ALMA images of HD~100546

In this paper we present new ALMA observations towards the proto-planet hosting transitional disc of Herbig Ae/Be star HD 100546. This includes resolved 1.3 mm continuum, $^{13}$CO and the first detection of C$^{18}$O in this disc, which displays azimuthal asymmetry in regions spatially coincident with structures previously identified in HST images related to spiral arms. The lower limit on the mass of the dust disc is calculated to be 9.6x10$^{-4}$M$_\odot$. A firm lower-limit on the total gas mass calculated from optically thin, mid-plane tracing C$^{18}$O (2-1) emission is 0.018M$_\odot$ assuming ISM abundances. These mass estimates provide an estimate of gas-to-dust ratio in the disc of 19, the ratio will increase if C$^{18}$O is relatively under-abundant in the disc compared to CO and H2. Through deprojection and azimuthal averaging of the image plane we detect 1.3 mm continuum emission out to 290+/-10 au,$^{13}$CO to 390+/-10 au and C$^{18}$O to 300+/-10au. We measure a radially increasing millimetre spectral index between wavelengths of 867$\mu$m and 1.3 mm, which shows that grain sizes increase towards the star, with solid particles growing to cm scales in the inner disc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
